OEKG: The Open Event Knowledge Graph

Accessing and understanding contemporary and historical events of global impact such as the US elections and the Olympic Games is a major prerequisite for cross-lingual event analytics that investigate event causes, perception and consequences across country borders. In this paper, we present the Open Event Knowledge Graph (OEKG), a multilingual, event-centric, temporal knowledge graph composed of seven different data sets from multiple application domains, including question answering, entity recommendation and named entity recognition. These data sets are all integrated through an easy-to-use and robust pipeline and by linking to the event-centric knowledge graph EventKG. We describe their common schema and demonstrate the use of the OEKG at the example of three use cases: type-specific image retrieval, hybrid question answering over knowledge graphs and news articles, as well as language-specific event recommendation. The OEKG and its query endpoint are publicly available.

==> reviews.txt <==
1: (weak accept)
The paper presents process of construction of the Open Event Knowledge Graph. Although there is no scientific contribution on the paper itself, it is evident the technical contribution through the resources made available by the authors.

The paper is also well-aligned to the workshop and may be useful for a range of AI applications (training purposes).

The algorithm could be generalised (ObamaURI ????), it does not make much sense too have ObamaURI as variable. It could be a comment (if really needed).

There are a few typos "lass" missing "c", and SPARQ, missing "l".

The use of emotions is interesting, but maybe a discussion related to how the emotions were extracted and how often it should be updated is required (also as suggestion add a confidence score to the emotion).

The language specific score should be better motivated and discussed. Not sure why it is needed, authors could better explain it.

Overall, the paper is well-written and well-organised, but there is a lack of novelty.


---

3: (strong accept)
This paper gives an overview of the OEKG, a description of the pipeline to feed it with new data sets and real life examples about its usage and usefulness.
The paper is well written and structured, many helpful examples and code snippets are given and all the information is available in the web for further research and usage.
In the beginning, I was a bit puzzled about EventKG, EventKGlight and OEKG, but in the course of reading the paper, the differences became clear. May be it would be helpful to make this distinction explicit in two sentences in the intro section.
Other than that, I only found three typos:
p. 8: A questions, page 9: w.r.t. to, page 10: lass; and a small wording issue on page 10: mention the entities mentioned

Thanks for that strong contribution.

---

2: (accept)
Dear authors,

please consider adding the small changes mentioned by previous 2 reviewers.

Minor changes to improve the readability further.

1) Make the citations, algorithm 1, references to tables or figures clickable, e.g. "hyperref" package in Latex
2) Footnote #9 on page 2 could be a single URL (either DOI or Zenodo)


---- CHANGES ---

x The algorithm could be generalised (ObamaURI ????), it does not make much sense too have ObamaURI as variable. It could be a comment (if really needed).
x The use of emotions is interesting, but maybe a discussion related to how the emotions were extracted and how often it should be updated is required (also as suggestion add a confidence score to the emotion).
x The language specific score should be better motivated and discussed. Not sure why it is needed, authors could better explain it.
x In the beginning, I was a bit puzzled about EventKG, EventKGlight and OEKG, but in the course of reading the paper, the differences became clear. May be it would be helpful to make this distinction explicit in two sentences in the intro section.

Typos and minor:
x p. 8: A questions
x page 9: w.r.t. to
x page 10: lass;
x and a small wording issue on page 10: mention the entities mentioned
x SPARQ, missing "l".
x Make the citations, algorithm 1, references to tables or figures clickable, e.g. "hyperref" package in Latex
x Footnote #9 on page 2 could be a single URL (either DOI or Zenodo)

